High-Dimensional Private Empirical Risk Minimization by Greedy Coordinate Descent

In this paper, we study differentially private empirical risk minimization (DP-ERM). It has been shown that the worst-case utility of DP-ERM reduces polynomially as the dimension increases. This is a major obstacle to privately learning large machine learning models. In high dimension, it is common for some model's parameters to carry more information than others. To exploit this, we propose a differentially private greedy coordinate descent (DP-GCD) algorithm. At each iteration, DP-GCD privately performs a coordinate-wise gradient step along the gradients' (approximately) greatest entry. We show theoretically that DP-GCD can achieve a logarithmic dependence on the dimension for a wide range of problems by naturally exploiting their structural properties (such as quasi-sparse solutions). We illustrate this behavior numerically, both on synthetic and real datasets.

==> plots/best_params.csv <==
dataset,loss,regularizer,algorithm,passes on data,clipping,step size
california,LeastSquares,L1Regularizer,coordinate descent,20.0,3.24e+01,2.15e-01
lasso,LeastSquares,L1Regularizer,coordinate descent,0.1,3.56e+03,1.00e+00
mtp,LeastSquares,L2Regularizer,coordinate descent,3.0,2.02e+01,2.15e-02
madelon,Logistic,L1Regularizer,coordinate descent,0.1,7.91e+00,2.15e+00
lognormal_opt_1,Logistic,L2Regularizer,coordinate descent,10.0,1.84e-01,1.00e+00
lognormal_opt_2,Logistic,L2Regularizer,coordinate descent,10.0,1.15e-01,2.15e+00
madelon,Logistic,L2Regularizer,coordinate descent,10.0,1.21e+00,1.00e-01
large_sparse,SparseLeastSquares,L1Regularizer,coordinate descent,20.0,1.00e-04,1.00e+00
square_sparse,SparseLeastSquares,L1Regularizer,coordinate descent,20.0,1.00e-04,4.64e-01
dorothea,SparseLogistic,L1Regularizer,coordinate descent,3.0,4.50e-02,4.64e+00
dorothea,SparseLogistic,L2Regularizer,coordinate descent,0.01,7.20e-02,4.64e+00
california,LeastSquares,L1Regularizer,gradient descent,20.0,1.26e+01,2.15e-05
lasso,LeastSquares,L1Regularizer,gradient descent,0.001,1.00e-04,1.00e-06
mtp,LeastSquares,L2Regularizer,gradient descent,20.0,1.26e+01,2.15e-05
madelon,Logistic,L1Regularizer,gradient descent,10.0,6.87e-03,1.00e+00
lognormal_opt_1,Logistic,L2Regularizer,gradient descent,20.0,1.84e-01,4.64e-04
lognormal_opt_2,Logistic,L2Regularizer,gradient descent,20.0,1.84e-01,4.64e-04
madelon,Logistic,L2Regularizer,gradient descent,20.0,1.84e-01,1.00e-04
large_sparse,SparseLeastSquares,L1Regularizer,gradient descent,0.001,1.00e-04,1.00e-06
square_sparse,SparseLeastSquares,L1Regularizer,gradient descent,0.001,1.00e-04,1.00e-06
dorothea,SparseLogistic,L1Regularizer,gradient descent,0.001,1.00e-04,1.00e-06
dorothea,SparseLogistic,L2Regularizer,gradient descent,5.0,4.50e-02,1.00e-04
california,LeastSquares,L1Regularizer,greedy coordinate descent,3,3.24e+01,1.00e+00
lasso,LeastSquares,L1Regularizer,greedy coordinate descent,3,9.10e+03,2.15e+00
mtp,LeastSquares,L2Regularizer,greedy coordinate descent,3,2.02e+01,1.00e+00
madelon,Logistic,L1Regularizer,greedy coordinate descent,1,7.91e+00,2.15e+00
lognormal_opt_1,Logistic,L2Regularizer,greedy coordinate descent,5,4.94e+00,1.00e+00
lognormal_opt_2,Logistic,L2Regularizer,greedy coordinate descent,20,1.84e-01,2.15e+00
madelon,Logistic,L2Regularizer,greedy coordinate descent,10,7.91e+00,1.00e+00
large_sparse,SparseLeastSquares,L1Regularizer,greedy coordinate descent,20,6.55e-04,1.00e+00
square_sparse,SparseLeastSquares,L1Regularizer,greedy coordinate descent,20,2.56e-04,1.00e+00
dorothea,SparseLogistic,L1Regularizer,greedy coordinate descent,2,1.26e+01,2.15e+00
dorothea,SparseLogistic,L2Regularizer,greedy coordinate descent,1,7.91e+00,1.00e+01
